Interactions between social norms and incentive mechanisms in organizations

We focus on how individual behavior that complies with social norms interferes with performance-based incentive mechanisms in organizations with multiple distributed decision-making agents. We model social norms to emerge from interactions between agents: agents observe other the agents' actions and, from these observations, induce what kind of behavior is socially acceptable. By complying with the induced socially accepted behavior, agents experience utility. Also, agents get utility from a pay-for-performance incentive mechanism. Thus, agents pursue two objectives. We place the interaction between social norms and performance-based incentive mechanisms in the complex environment of an organization with distributed decision-makers, in which a set of interdependent tasks is allocated to multiple agents. The results suggest that, unless the sets of assigned tasks are highly correlated, complying with emergent socially accepted behavior is detrimental to the organization's performance. However, we find that incentive schemes can help offset the performance loss by applying individual-based incentives in environments with lower task-complexity and team-based incentives in environments with higher task-complexity.

==> figures/fig/contourmat.txt <==
locorrH
201.05095823 171.37791647 164.298764   166.4064113  163.40733013
184.1293349  177.7607694  174.5943603  171.59342313 174.7247842 
187.765398   173.49047877 171.61477997 171.5489993  170.89596203
 
locorrM
139.18720337 127.57745007 126.8578453  121.0374165  125.6316551 
160.43553177 156.19273287 151.2402494  151.12838423 160.85282697
152.58398387 151.68694733 147.5180986  150.8327232  157.3783513 

locorrL
80.23852577  78.67985497  74.9946397   71.51972047 105.70890287
125.2154376  121.0667964  126.0238378  135.4335063  143.15013707
119.1850094  117.94123673 125.23351053 133.26817547 141.98139017

hicorrM
134.33234377 125.0792641  118.1354629  115.075113   122.0986993 
149.3535989  149.1858762  142.17332197 147.15666797 153.55591627
146.00022977 142.78235023 140.21115557 143.02578437 149.5825312 

hicorrL
81.76893237  75.0022715   69.8420379   71.2572109  102.22617877
118.5364251  113.79569237 122.56356187 129.98557533 136.6538647 
110.81439427 110.94605053 118.16354643 125.7829522  139.98986553

hicorrH
186.4075682  162.2788589  157.4119294  157.00150293 159.180746  
178.17140833 171.17302147 166.11707337 165.2826821  165.90796043
175.1050372  167.3793082  163.91047313 162.78674223 161.18837863
 



